Stochastic Sequential Search in Very-High-Dimensional Feature Selection

Sequential subset search -- forward selection with floating backtracking and its descendants -- remains the quality reference in feature selection, but every member of the family sweeps the full pool of remaining candidate features at each step, which excludes it from very-high-dimensional problems; there, only individual-feature ranking remains practical, and it models feature interplay weakly or not at all. We introduce a budgeted sampled step operator pair that replaces the full sweeps by a fixed number of candidate evaluations per step. Candidates are drawn by temperature-controlled softmax sampling from dependency-aware per-feature statistics learned online from every criterion evaluation the search performs, guarded by a uniform exploration floor; per-step cost becomes independent of dimensionality. Substituting the operators turns any sequential method into its stochastic counterpart, defining the Stochastic Sequential Search (SSS) family; we study the stochastic counterpart of floating search, sSFFS. On 500-dimensional madelon, sSFFS retains at least 97% of the full-SFFS criterion value at every subset size at about a quarter of its evaluations, while uniform sampling at the same budget collapses on madelon's synergistic features. On 5,000-dimensional gisette, far beyond full-SFFS reach, sSFFS exceeds the saturated criterion level of DAF and BIF ranking at matched budgets; holdout validation shows that at 500 training samples the binding constraint beyond the sequential frontier becomes the criterion, not the search. On 10,105-dimensional reuters, under a trustworthy multinomial filter criterion, sSFFS dominates BIF and DAF on the search objective and on holdout accuracy at every subset size, in about two minutes of single-core evaluation work. A verified standalone implementation accompanies the paper.

==> figures/data/madelon_d20_collapse_winner.tsv <==
seed	straight	sampled	uniform
1	0.872008994060	0.871990957843	0.863044994349
2	0.862954813265	0.853960753192	0.841004737513
3	0.878033090446	0.867974893586	0.841004737513
4	0.864006925907	0.862966837410	0.836002693408
5	0.815050621648	0.869051054517	0.619014982084
6	0.876031070389	0.876007022100	0.859046966308
7	0.888938989491	0.885981049948	0.852962749200
8	0.854970781329	0.854976793401	0.748929851141
9	0.851014837794	0.858998869730	0.816036601496
10	0.867006949956	0.859028930092	0.859046966308


==> figures/data/madelon_g1_eval_anatomy_all.tsv <==
seed	fwd_evals	bwd_evals	total_evals	fwd_steps	bwd_steps
1	55000	90817	145817	550	934
2	57000	90654	147654	570	973
3	59900	97689	157589	599	1031
4	52400	78740	131140	524	881
5	56400	88796	145196	564	961
6	48300	73899	122199	483	799
7	48500	70463	118963	485	803
8	53700	82955	136655	537	907
9	51700	75429	127129	517	867
10	46500	62386	108886	465	764


==> figures/data/madelon_g1_per_size_all.tsv <==
d	full_sffs	seed1	seed2	seed3	seed4	seed5	seed6	seed7	seed8	seed9	seed10	seed1_ratio	mean	std	lo	hi
1	0.568003	0.568003	0.549978	0.563974	0.554998	0.531010	0.548036	0.531004	0.535964	0.543010	0.549010	1.0000	0.547499	0.012710	0.534788	0.560209
2	0.616009	0.616009	0.602031	0.628971	0.626031	0.621937	0.607027	0.627041	0.625941	0.581031	0.616045	1.0000	0.615206	0.014970	0.600236	0.630177
3	0.685064	0.685064	0.684036	0.698020	0.677025	0.689933	0.689994	0.688917	0.689927	0.669991	0.695074	1.0000	0.686798	0.008282	0.678516	0.695080
4	0.770032	0.771042	0.764988	0.781996	0.764940	0.782994	0.789974	0.802978	0.777036	0.753030	0.800057	1.0013	0.778903	0.015984	0.762920	0.794887
5	0.864019	0.859047	0.846921	0.872027	0.852025	0.855019	0.877979	0.882951	0.851977	0.843037	0.854057	0.9942	0.859504	0.013499	0.846005	0.873003
6	0.862997	0.869045	0.857929	0.871011	0.855061	0.875045	0.880985	0.888957	0.856949	0.856041	0.869027	1.0070	0.868005	0.011560	0.856445	0.879565
7	0.871005	0.874035	0.854923	0.870981	0.861007	0.872015	0.884027	0.891951	0.860947	0.861043	0.869033	1.0035	0.869996	0.011408	0.858589	0.881404
8	0.871011	0.874047	0.859895	0.870019	0.867013	0.879043	0.886035	0.889967	0.860941	0.864031	0.867043	1.0035	0.871803	0.010322	0.861481	0.882125
9	0.873999	0.871035	0.860923	0.872033	0.866015	0.875027	0.888037	0.891987	0.862955	0.865029	0.869009	0.9966	0.872205	0.010351	0.861854	0.882556
10	0.875009	0.872033	0.858993	0.870037	0.870007	0.872989	0.888043	0.888975	0.865937	0.868047	0.870025	0.9966	0.872509	0.009293	0.863216	0.881801
11	0.876055	0.877047	0.861001	0.874017	0.870013	0.874985	0.882031	0.886011	0.867963	0.868041	0.873007	1.0011	0.873412	0.007252	0.866159	0.880664
12	0.875057	0.879043	0.865973	0.874017	0.870999	0.874991	0.883041	0.890989	0.864993	0.866033	0.877011	1.0046	0.874709	0.008292	0.866417	0.883001
13	0.878045	0.880035	0.864987	0.877011	0.873007	0.875995	0.882055	0.889997	0.861993	0.868017	0.874029	1.0023	0.874713	0.008349	0.866364	0.883062
14	0.881039	0.875009	0.860983	0.866009	0.872009	0.877005	0.877029	0.889997	0.862955	0.872027	0.875051	0.9932	0.872807	0.008334	0.864473	0.881142
15	0.883023	0.871991	0.865985	0.869039	0.871023	0.877997	0.880005	0.889985	0.859973	0.875063	0.876055	0.9875	0.873712	0.008237	0.865475	0.881948
16	0.880047	0.863977	0.858993	0.868041	0.868017	0.874991	0.886041	0.887009	0.861969	0.874059	0.875057	0.9817	0.871815	0.009489	0.862327	0.881304
17	0.882037	0.868943	0.857995	0.861037	0.860989	0.871997	0.888025	0.890021	0.858963	0.878063	0.873067	0.9852	0.870910	0.011664	0.859246	0.882574
18	0.882043	0.869959	0.859997	0.863027	0.855987	0.871029	0.883047	0.891031	0.858963	0.876031	0.866069	0.9863	0.869514	0.011205	0.858309	0.880719
19	0.882043	0.873963	0.856973	0.865035	0.854995	0.872039	0.886997	0.889017	0.853973	0.880005	0.865035	0.9908	0.869803	0.012785	0.857018	0.882588
20	0.885025	0.870981	0.856967	0.865011	0.855001	0.871035	0.890989	0.888999	0.853979	0.883017	0.857003	0.9841	0.869298	0.014195	0.855104	0.883493
21	0.886017	0.869965	0.856967	0.864999	0.860977	0.872033	0.887977	0.887015	0.854977	0.880035	0.847041	0.9819	0.868199	0.013801	0.854398	0.881999
22	0.881027	0.869009	0.843957	0.859041	0.859979	0.871011	0.876993	0.886023	0.855975	0.877029	0.842051	0.9864	0.864107	0.014477	0.849629	0.878584
23	0.877017	0.867993	0.839015	0.852061	0.851977	0.861037	0.874991	0.882987	0.853949	0.876055	0.845039	0.9897	0.860510	0.014535	0.845975	0.875046
24	0.875021	0.862991	0.836009	0.852067	0.851027	0.855037	0.875003	0.886005	0.849987	0.876043	0.851015	0.9863	0.859518	0.015239	0.844280	0.874757
25	0.869021	0.864999	0.836021	0.852049	0.848983	0.851057	0.874997	0.882999	0.848989	0.867061	0.849993	0.9954	0.857715	0.014288	0.843426	0.872003
26	0.865017	0.864007	0.835047	0.851069	0.851989	0.854057	0.873993	0.868023	0.842965	0.867037	0.851045	0.9988	0.855923	0.012165	0.843758	0.868088
27	0.861025	0.858999	0.831999	0.846043	0.851003	0.848063	0.872009	0.871029	0.838005	0.866015	0.853059	0.9976	0.853622	0.013460	0.840162	0.867082
28	0.857051	0.855999	0.829943	0.841023	0.849043	0.848015	0.864999	0.871011	0.841023	0.866989	0.851087	0.9988	0.851913	0.013013	0.838901	0.864926
29	0.852055	0.855025	0.838943	0.836027	0.844017	0.852013	0.864987	0.866989	0.846025	0.862041	0.855067	1.0035	0.852113	0.010737	0.841376	0.862851
30	0.848051	0.854003	0.837957	0.835017	0.842039	0.850029	0.857009	0.863989	0.845009	0.862041	0.852067	1.0070	0.849916	0.009820	0.840096	0.859736
31	0.850047	0.851003	0.838985	0.838029	0.836045	0.849031	0.858007	0.861001	0.849007	0.858043	0.848075	1.0011	0.848723	0.008816	0.839906	0.857539
32	0.848045	0.841017	0.839995	0.840049	0.829041	0.844047	0.856011	0.854977	0.848003	0.851015	0.850053	0.9917	0.845421	0.008238	0.837183	0.853659
33	0.846043	0.843007	0.838985	0.841035	0.825055	0.845039	0.854015	0.849981	0.838029	0.845033	0.851057	0.9964	0.843124	0.008232	0.834892	0.851355
34	0.846043	0.841979	0.834993	0.837031	0.829017	0.843043	0.849993	0.853991	0.843025	0.845021	0.849061	0.9952	0.842715	0.007498	0.835217	0.850214
35	0.842027	0.841997	0.836015	0.842033	0.827027	0.838035	0.847011	0.856979	0.846025	0.842033	0.852073	1.0000	0.842923	0.008396	0.834527	0.851318
36	0.841017	0.846993	0.830983	0.845021	0.824027	0.833027	0.845009	0.847973	0.842015	0.842057	0.853065	1.0071	0.841017	0.008922	0.832095	0.849939
37	0.840999	0.840987	0.832005	0.845009	0.821977	0.833003	0.851015	0.844979	0.848989	0.841041	0.859083	1.0000	0.841809	0.010663	0.831146	0.852471
38	0.843975	0.836941	0.831999	0.830989	0.822999	0.832017	0.849025	0.840019	0.845015	0.842045	0.855091	0.9917	0.838614	0.009584	0.829030	0.848198
39	0.836003	0.838967	0.824995	0.828999	0.825013	0.831019	0.849043	0.840963	0.843001	0.839033	0.855007	1.0035	0.837604	0.010072	0.827532	0.847676
40	0.831993	0.838876	0.819987	0.831001	0.823047	0.831013	0.853029	0.841985	0.843987	0.838035	0.859023	1.0083	0.837998	0.012321	0.825678	0.850319
41	0.832997	0.838907	0.816025	0.830027	0.831037	0.829047	0.840993	0.844011	0.839027	0.836027	0.854027	1.0071	0.835913	0.010216	0.825697	0.846129
42	0.835991	0.836886	0.819025	0.832023	0.834025	0.825957	0.838997	0.845953	0.836021	0.835023	0.852019	1.0011	0.835593	0.009270	0.826322	0.844863
43	0.837987	0.834896	0.822049	0.835985	0.837013	0.825987	0.841005	0.846013	0.831025	0.836015	0.849987	0.9963	0.835998	0.008451	0.827546	0.844449
44	0.841979	0.836923	0.825049	0.836003	0.835005	0.824027	0.839021	0.846945	0.823065	0.837031	0.851009	0.9940	0.835408	0.009334	0.826073	0.844742
45	0.839971	0.833929	0.818081	0.828001	0.836075	0.821039	0.842033	0.846969	0.820065	0.835035	0.848033	0.9928	0.832926	0.010929	0.821997	0.843855
46	0.838931	0.830971	0.817077	0.828007	0.834061	0.824009	0.841005	0.843963	0.814029	0.832065	0.844023	0.9905	0.830921	0.010477	0.820444	0.841398
47	0.838943	0.828963	0.817035	0.832023	0.822999	0.826005	0.839045	0.842009	0.811059	0.831061	0.839027	0.9881	0.828923	0.009967	0.818956	0.838889
48	0.840951	0.827947	0.820029	0.829005	0.822019	0.827977	0.834037	0.843007	0.809994	0.831055	0.840999	0.9845	0.828607	0.009780	0.818827	0.838387
49	0.833965	0.825963	0.820017	0.828031	0.822031	0.825969	0.831025	0.840025	0.813980	0.827039	0.839057	0.9904	0.827314	0.008003	0.819311	0.835317
50	0.833977	0.828981	0.811041	0.827051	0.825001	0.824021	0.832035	0.839015	0.810998	0.826997	0.839057	0.9940	0.826420	0.009657	0.816763	0.836076
51	0.826973	0.827977	0.818039	0.828999	0.827015	0.822993	0.835029	0.838973	0.815003	0.816007	0.838041	1.0012	0.826808	0.008790	0.818017	0.835598
52	0.823985	0.831001	0.817985	0.830027	0.824009	0.825951	0.834025	0.839971	0.809008	0.821003	0.838053	1.0085	0.827103	0.009521	0.817582	0.836624
53	0.816938	0.831993	0.820005	0.828025	0.820991	0.822999	0.834025	0.838979	0.819999	0.822001	0.833021	1.0184	0.827204	0.006910	0.820294	0.834114
54	0.818964	0.833971	0.820985	0.824051	0.828019	0.821989	0.829029	0.838985	0.819001	0.824003	0.834061	1.0183	0.827409	0.006570	0.820839	0.833980
55	0.821995	0.834957	0.820005	0.829047	0.828019	0.819999	0.827033	0.838973	0.815989	0.821989	0.838077	1.0158	0.827409	0.008008	0.819400	0.835417
56	0.818970	0.833947	0.820011	0.830075	0.833033	0.816974	0.825001	0.839995	0.817979	0.820011	0.843073	1.0183	0.828010	0.009397	0.818613	0.837407
57	0.817972	0.832949	0.822001	0.832065	0.836033	0.817960	0.825079	0.831019	0.818989	0.821021	0.839063	1.0183	0.827618	0.007534	0.820084	0.835152
58	0.817979	0.823005	0.819001	0.835041	0.831067	0.819962	0.825061	0.831037	0.823979	0.817005	0.834061	1.0061	0.825922	0.006481	0.819441	0.832403
59	0.815976	0.824995	0.816999	0.837025	0.822019	0.818989	0.826059	0.832029	0.826973	0.820011	0.832101	1.0111	0.825720	0.006482	0.819238	0.832202
60	0.816019	0.822999	0.814991	0.837019	0.823041	0.819950	0.824075	0.825993	0.820979	0.818995	0.833117	1.0086	0.824116	0.006584	0.817532	0.830700
61	0.817985	0.822001	0.817017	0.836027	0.825031	0.812958	0.822079	0.824033	0.822969	0.820991	0.830087	1.0049	0.823319	0.006382	0.816937	0.829702
62	0.818983	0.822987	0.815995	0.830033	0.819037	0.813001	0.823047	0.821003	0.820960	0.825963	0.828091	1.0049	0.822012	0.005242	0.816770	0.827254
63	0.815027	0.821983	0.816999	0.825043	0.821983	0.812009	0.827039	0.819993	0.818946	0.824983	0.824087	1.0085	0.821307	0.004488	0.816818	0.825795
64	0.812994	0.820973	0.819001	0.828043	0.823973	0.808990	0.822007	0.821027	0.820954	0.825963	0.818075	1.0098	0.820901	0.005172	0.815728	0.826073
65	0.811984	0.812982	0.810986	0.820071	0.827977	0.807012	0.823991	0.817023	0.821021	0.826973	0.817017	1.0012	0.818505	0.006862	0.811643	0.825368
66	0.808984	0.810025	0.809988	0.812003	0.826029	0.807998	0.820954	0.816993	0.824003	0.830971	0.816031	1.0013	0.817499	0.007772	0.809727	0.825272
67	0.805996	0.811017	0.809033	0.807073	0.824045	0.802960	0.821940	0.818983	0.824003	0.832979	0.812075	1.0062	0.816411	0.009417	0.806994	0.825827
68	0.803994	0.817005	0.808029	0.804043	0.818970	0.796022	0.820991	0.814017	0.819993	0.831007	0.814077	1.0162	0.814415	0.009798	0.804617	0.824214
69	0.806057	0.816013	0.807986	0.807012	0.815045	0.795042	0.819999	0.812970	0.819025	0.831031	0.817035	1.0124	0.814116	0.009493	0.804623	0.823608
70	0.813067	0.813043	0.800008	0.806063	0.817041	0.793016	0.819019	0.814966	0.823985	0.830033	0.816019	1.0000	0.813319	0.011013	0.802306	0.824332
71	0.817035	0.818027	0.797002	0.812045	0.817005	0.793046	0.822999	0.818033	0.822999	0.828025	0.812994	1.0012	0.814218	0.011218	0.803000	0.825435
72	0.819055	0.819067	0.792060	0.814047	0.819037	0.791994	0.823023	0.818003	0.821039	0.824021	0.812051	1.0000	0.813434	0.011854	0.801580	0.825288
73	0.817029	0.821057	0.794970	0.808071	0.816043	0.793010	0.825975	0.821995	0.822043	0.822037	0.813037	1.0049	0.813824	0.011686	0.802138	0.825510
74	0.817041	0.818057	0.795992	0.802028	0.818051	0.793004	0.828981	0.823991	0.822013	0.818063	0.811071	1.0012	0.813125	0.012235	0.800890	0.825360
75	0.818033	0.819019	0.795998	0.801049	0.816019	0.793978	0.831987	0.819993	0.821009	0.824093	0.813061	1.0012	0.813621	0.012613	0.801007	0.826234
76	0.820029	0.822043	0.798018	0.806039	0.813031	0.794994	0.833009	0.819037	0.823985	0.829095	0.809051	1.0025	0.814830	0.012813	0.802017	0.827643
77	0.816055	0.826047	0.798998	0.798024	0.815015	0.795030	0.834007	0.815057	0.820997	0.821081	0.811053	1.0122	0.813531	0.012881	0.800650	0.826412
78	0.817047	0.827045	0.802990	0.799004	0.819019	0.794020	0.824989	0.817041	0.825037	0.819055	0.809075	1.0122	0.813728	0.011745	0.801982	0.825473
79	0.818021	0.827057	0.805984	0.799996	0.817017	0.795036	0.824983	0.815075	0.821027	0.818075	0.811023	1.0110	0.813527	0.010509	0.803018	0.824036
80	0.816007	0.828049	0.810986	0.803982	0.815027	0.795012	0.823979	0.816019	0.815009	0.823041	0.814011	1.0148	0.814512	0.009731	0.804781	0.824242
81	0.817041	0.830057	0.808972	0.798968	0.819061	0.797002	0.824983	0.816019	0.810031	0.821045	0.810013	1.0159	0.813615	0.010688	0.802927	0.824303
82	0.816037	0.829035	0.803982	0.800952	0.824033	0.798006	0.818970	0.808059	0.812021	0.820035	0.807037	1.0159	0.812213	0.010382	0.801831	0.822595
83	0.814023	0.832047	0.803970	0.798992	0.825031	0.802004	0.815995	0.806045	0.807000	0.823041	0.803020	1.0221	0.811715	0.011467	0.800247	0.823182
84	0.820035	0.833051	0.806976	0.802010	0.821057	0.792024	0.813001	0.805065	0.806020	0.822031	0.802004	1.0159	0.810324	0.012049	0.798275	0.822373
85	0.820023	0.832053	0.804012	0.793064	0.817011	0.797008	0.813992	0.802077	0.809015	0.815051	0.800008	1.0147	0.808329	0.011567	0.796762	0.819896
86	0.817029	0.834061	0.807998	0.792048	0.811023	0.800026	0.816999	0.803051	0.806008	0.820035	0.798018	1.0208	0.808927	0.012255	0.796672	0.821182
87	0.819019	0.835035	0.806994	0.792042	0.813019	0.801998	0.814936	0.804079	0.806014	0.817029	0.794002	1.0196	0.808515	0.012428	0.796087	0.820942
88	0.816007	0.829041	0.804992	0.789048	0.812033	0.803988	0.816926	0.807061	0.804030	0.816037	0.800952	1.0160	0.808411	0.010813	0.797598	0.819223
89	0.811053	0.813061	0.807986	0.787040	0.809027	0.805016	0.817972	0.804079	0.806014	0.810000	0.797994	1.0025	0.805819	0.008500	0.797319	0.814319
90	0.813025	0.812063	0.805035	0.788032	0.809027	0.804006	0.819975	0.798103	0.806008	0.811023	0.799004	0.9988	0.805228	0.008816	0.796411	0.814044
91	0.811029	0.812057	0.796996	0.789024	0.810037	0.801042	0.813001	0.796077	0.805028	0.811059	0.799966	1.0013	0.803429	0.008104	0.795324	0.811533
92	0.808023	0.811071	0.795992	0.789024	0.809033	0.799040	0.812994	0.789060	0.806002	0.815057	0.799996	1.0038	0.802727	0.009537	0.793190	0.812264
93	0.808023	0.811077	0.796990	0.795018	0.809027	0.804024	0.813992	0.791044	0.808004	0.815033	0.795012	1.0038	0.803922	0.008765	0.795158	0.812687
94	0.807061	0.812069	0.797994	0.790028	0.809051	0.803994	0.815989	0.790046	0.808023	0.814005	0.793034	1.0062	0.803423	0.009964	0.793459	0.813388
95	0.804043	0.815081	0.798950	0.794026	0.814035	0.804018	0.819962	0.791026	0.806988	0.808029	0.791026	1.0137	0.804314	0.010350	0.793964	0.814664
96	0.807061	0.812069	0.795968	0.789036	0.807043	0.808016	0.812964	0.790016	0.796034	0.812051	0.788032	1.0062	0.801123	0.010303	0.790820	0.811426
97	0.806051	0.813037	0.789018	0.788044	0.806063	0.809002	0.812009	0.789012	0.798024	0.816055	0.789042	1.0087	0.800931	0.011496	0.789435	0.812426
98	0.802990	0.812057	0.791020	0.792042	0.806027	0.806051	0.814011	0.789048	0.800026	0.818045	0.791020	1.0113	0.801935	0.010788	0.791147	0.812722
99	0.806994	0.801067	0.791988	0.791026	0.808041	0.810037	0.814984	0.793022	0.804018	0.818045	0.787022	0.9927	0.801925	0.010840	0.791085	0.812765
100	0.805984	0.798024	0.788008	0.794014	0.814017	0.811029	0.819037	0.790022	0.798012	0.815027	0.789006	0.9901	0.801620	0.011963	0.789657	0.813583
101	0.804055	0.805041	0.788038	0.797026	0.812015	0.806039	0.818039	0.794020	0.794994	0.811004	0.795000	1.0012	0.802122	0.009692	0.792429	0.811814
102	0.805059	0.807018	0.792024	0.791002	0.810980	0.809015	0.818051	0.790034	0.797032	0.810025	0.796990	1.0024	0.802217	0.009944	0.792273	0.812162
103	0.807055	0.808029	0.797014	0.786006	0.813986	0.806014	0.817053	0.792054	0.796040	0.807055	0.800982	1.0012	0.802423	0.009790	0.792633	0.812213
104	0.804920	0.813019	0.795036	0.786006	0.813986	0.803075	0.816031	0.797038	0.797050	0.807073	0.798986	1.0101	0.802730	0.009696	0.793034	0.812426
105	0.803970	0.812027	0.796004	0.792012	0.807018	0.806069	0.813007	0.804043	0.798048	0.806069	0.801030	1.0100	0.803533	0.006774	0.796759	0.810306
106	0.806002	0.815995	0.799984	0.788002	0.812009	0.803075	0.810998	0.799040	0.802047	0.809039	0.799022	1.0124	0.803921	0.008222	0.795699	0.812143
107	0.806014	0.818027	0.802004	0.784984	0.812009	0.798079	0.810992	0.800038	0.806020	0.808053	0.798030	1.0149	0.803824	0.009321	0.794502	0.813145
108	0.808029	0.821093	0.806075	0.787010	0.816019	0.800063	0.807986	0.800057	0.803008	0.808035	0.798024	1.0162	0.804737	0.009569	0.795168	0.814306
109	0.806014	0.820083	0.808041	0.789018	0.814997	0.801036	0.805996	0.801018	0.805010	0.804980	0.798048	1.0175	0.804823	0.008645	0.796177	0.813468
110	0.801036	0.822085	0.812021	0.794020	0.811065	0.799059	0.806051	0.799996	0.800032	0.805996	0.800014	1.0263	0.805034	0.008236	0.796798	0.813270
111	0.800032	0.822079	0.815039	0.793040	0.813067	0.803057	0.807073	0.799040	0.801055	0.808004	0.798006	1.0276	0.805946	0.008874	0.797072	0.814820
112	0.802016	0.821087	0.810037	0.793052	0.815063	0.797075	0.804085	0.797020	0.800063	0.806027	0.800008	1.0238	0.804352	0.008830	0.795522	0.813181
113	0.800044	0.824027	0.812063	0.789054	0.813043	0.798048	0.805095	0.798061	0.798048	0.810006	0.805016	1.0300	0.805246	0.010001	0.795245	0.815247
114	0.804037	0.825061	0.812051	0.786030	0.816067	0.797050	0.801030	0.800044	0.795048	0.811053	0.798000	1.0261	0.804143	0.011621	0.792523	0.815764
115	0.805059	0.819067	0.809063	0.788014	0.814059	0.802053	0.801042	0.791994	0.795024	0.813019	0.791032	1.0174	0.802437	0.010912	0.791524	0.813349
116	0.804055	0.817029	0.811053	0.789012	0.819091	0.802053	0.803051	0.796040	0.794020	0.815033	0.791020	1.0161	0.803740	0.011201	0.792540	0.814941
117	0.808029	0.817997	0.809021	0.791002	0.819091	0.804030	0.803045	0.795018	0.791026	0.816025	0.795998	1.0123	0.804225	0.010933	0.793292	0.815159
118	0.805041	0.818021	0.805053	0.790996	0.815093	0.807006	0.800044	0.801024	0.788032	0.813031	0.793960	1.0161	0.803226	0.010300	0.792926	0.813526
119	0.805059	0.817011	0.806057	0.787996	0.812087	0.804061	0.799046	0.794026	0.790022	0.814047	0.790966	1.0148	0.801532	0.010669	0.790863	0.812200
120	0.801061	0.819019	0.805059	0.783998	0.813067	0.802047	0.803020	0.796010	0.792048	0.807073	0.793978	1.0224	0.801532	0.010378	0.791153	0.811910
121	0.802040	0.820041	0.803045	0.785032	0.812075	0.804018	0.801030	0.792012	0.789060	0.807073	0.790960	1.0224	0.800435	0.011112	0.789322	0.811547
122	0.802040	0.824039	0.800069	0.783012	0.810079	0.807012	0.804962	0.790016	0.791050	0.806063	0.792036	1.0274	0.800834	0.012087	0.788747	0.812921
123	0.800032	0.826017	0.796010	0.785038	0.809057	0.806002	0.806976	0.794002	0.791062	0.809045	0.785994	1.0325	0.800920	0.012775	0.788146	0.813695
124	0.799040	0.829011	0.797008	0.782038	0.810127	0.803994	0.810956	0.789968	0.792048	0.808035	0.785970	1.0375	0.800916	0.014254	0.786661	0.815170
125	0.797050	0.830021	0.799022	0.789066	0.807127	0.804012	0.807980	0.786986	0.791050	0.809087	0.783974	1.0414	0.800832	0.013882	0.786951	0.814714
126	0.800063	0.826991	0.798006	0.786054	0.808113	0.803002	0.809994	0.787022	0.790040	0.811071	0.789024	1.0337	0.800932	0.013349	0.787583	0.814280
127	0.799059	0.827015	0.800982	0.788062	0.808101	0.803020	0.809988	0.789024	0.789018	0.809093	0.788014	1.0350	0.801232	0.012910	0.788322	0.814142
128	0.806093	0.826011	0.799996	0.785032	0.806093	0.805028	0.808978	0.789024	0.789012	0.808071	0.789000	1.0247	0.800624	0.012767	0.787857	0.813392
129	0.802077	0.829035	0.800038	0.789012	0.804079	0.809039	0.808016	0.787990	0.794994	0.810055	0.785988	1.0336	0.801825	0.013165	0.788660	0.814989
130	0.801061	0.828025	0.799022	0.791994	0.807073	0.811023	0.804992	0.785982	0.797014	0.811059	0.788002	1.0337	0.802419	0.012737	0.789682	0.815156
131	0.803063	0.826017	0.800020	0.793978	0.804049	0.808029	0.802978	0.786000	0.798030	0.808065	0.786030	1.0286	0.801320	0.011764	0.789555	0.813084
132	0.805065	0.822025	0.802034	0.787016	0.801042	0.805004	0.801974	0.784984	0.801030	0.809075	0.789030	1.0211	0.800321	0.011136	0.789186	0.811457
133	0.803069	0.819999	0.802028	0.788970	0.803008	0.802978	0.804962	0.782994	0.800044	0.807067	0.778022	1.0211	0.799007	0.012385	0.786622	0.811393
134	0.802040	0.820011	0.800026	0.789000	0.803014	0.798974	0.802984	0.780956	0.800008	0.809039	0.775028	1.0224	0.797904	0.013185	0.784719	0.811089
135	0.801024	0.820005	0.800014	0.789000	0.798006	0.799972	0.807986	0.781960	0.801036	0.810031	0.776038	1.0237	0.798405	0.013186	0.785219	0.811591
136	0.797032	0.816007	0.802016	0.795018	0.800038	0.798998	0.801018	0.781942	0.802047	0.809015	0.772004	1.0238	0.797810	0.012625	0.785185	0.810435
137	0.798048	0.816980	0.800976	0.791014	0.802004	0.797020	0.801968	0.781954	0.799046	0.806008	0.771986	1.0237	0.796896	0.012640	0.784256	0.809535
138	0.799034	0.817979	0.797988	0.794008	0.795060	0.787978	0.800075	0.778966	0.802053	0.805016	0.771018	1.0237	0.795014	0.013314	0.781700	0.808328
139	0.797032	0.820985	0.799942	0.798012	0.796052	0.787010	0.797081	0.781966	0.800063	0.806994	0.773056	1.0301	0.796116	0.013277	0.782839	0.809393
140	0.796022	0.819968	0.794958	0.800044	0.797050	0.790990	0.798048	0.788002	0.810061	0.809021	0.771018	1.0301	0.797916	0.013503	0.784413	0.811419
141	0.794026	0.819993	0.792950	0.802053	0.792042	0.792980	0.795073	0.785976	0.810055	0.811029	0.770032	1.0327	0.797218	0.014262	0.782956	0.811480
142	0.794026	0.813992	0.794958	0.805035	0.795012	0.793972	0.797081	0.782958	0.811047	0.802004	0.775028	1.0251	0.797109	0.011892	0.785217	0.809001
143	0.787022	0.818989	0.794946	0.807037	0.798974	0.797988	0.795073	0.782970	0.809033	0.799010	0.775046	1.0406	0.797907	0.012545	0.785361	0.810452
144	0.790028	0.819987	0.795956	0.807031	0.799990	0.799004	0.792085	0.782970	0.810043	0.797988	0.774030	1.0379	0.797908	0.013143	0.784766	0.811051
145	0.786036	0.819001	0.788946	0.805035	0.799984	0.800008	0.793058	0.782952	0.816025	0.800994	0.776032	1.0419	0.798203	0.013529	0.784674	0.811733
146	0.794062	0.819007	0.783986	0.800044	0.803002	0.802004	0.795073	0.780956	0.815995	0.804043	0.773032	1.0314	0.797714	0.014776	0.782938	0.812490
147	0.791044	0.820017	0.783998	0.798036	0.806008	0.810006	0.796077	0.774018	0.817991	0.803045	0.772040	1.0366	0.798124	0.016888	0.781236	0.815011
148	0.791014	0.817011	0.784010	0.800057	0.808004	0.804006	0.790058	0.780006	0.814991	0.801998	0.772052	1.0329	0.797219	0.015115	0.782104	0.812335
149	0.789000	0.818033	0.787010	0.793022	0.803982	0.804024	0.791032	0.775010	0.813992	0.801085	0.770038	1.0368	0.795723	0.015604	0.780119	0.811327
150	0.789018	0.818051	0.789018	0.792998	0.798992	0.800020	0.793064	0.775016	0.811029	0.801042	0.775052	1.0368	0.795428	0.013764	0.781665	0.809192
151	0.788020	0.820047	0.787022	0.794008	0.801980	0.800988	0.786048	0.776008	0.811041	0.800105	0.771036	1.0406	0.794828	0.015183	0.779645	0.810011
152	0.784996	0.820059	0.786974	0.793978	0.799966	0.804992	0.792078	0.779008	0.812015	0.801055	0.773994	1.0447	0.796412	0.014258	0.782154	0.810670
153	0.787022	0.813037	0.785002	0.792012	0.800032	0.801986	0.789115	0.777006	0.812015	0.800057	0.770988	1.0331	0.794125	0.013947	0.780178	0.808072
154	0.788008	0.812051	0.785020	0.793996	0.796022	0.799984	0.793046	0.776026	0.810049	0.799077	0.769022	1.0305	0.793429	0.013640	0.779790	0.807069
155	0.791026	0.817011	0.785020	0.791002	0.795048	0.801992	0.789084	0.776014	0.808029	0.796058	0.769034	1.0328	0.792829	0.014308	0.778521	0.807137
156	0.791008	0.818039	0.786054	0.792998	0.798012	0.802010	0.792054	0.779014	0.807037	0.796028	0.769046	1.0342	0.794029	0.013934	0.780095	0.807963
157	0.794008	0.814991	0.785988	0.790990	0.799016	0.803020	0.789072	0.774980	0.807043	0.794020	0.768012	1.0264	0.792713	0.014280	0.778433	0.806994
158	0.792992	0.817997	0.785994	0.788982	0.798042	0.803002	0.789060	0.776002	0.807043	0.795998	0.769004	1.0315	0.793112	0.014537	0.778576	0.807649
159	0.793016	0.814011	0.785008	0.792992	0.801055	0.796990	0.790070	0.776020	0.802004	0.796996	0.766022	1.0265	0.792117	0.013744	0.778373	0.805861
160	0.793004	0.812015	0.782982	0.792986	0.801061	0.794988	0.789060	0.775034	0.800051	0.796004	0.767994	1.0240	0.791217	0.013002	0.778216	0.804219
161	0.790972	0.806994	0.778948	0.794026	0.803045	0.794008	0.779032	0.774006	0.798030	0.795018	0.763984	1.0203	0.788709	0.013902	0.774807	0.802611
162	0.783998	0.805004	0.775954	0.795030	0.797002	0.792998	0.779014	0.774974	0.797002	0.793960	0.765974	1.0268	0.787691	0.012653	0.775038	0.800344
163	0.780986	0.801000	0.774956	0.789036	0.793016	0.790966	0.779074	0.771992	0.797020	0.793016	0.763996	1.0256	0.785407	0.012136	0.773271	0.797543
164	0.778978	0.799996	0.774986	0.783998	0.792000	0.778978	0.777980	0.766004	0.790004	0.786998	0.760022	1.0270	0.781097	0.012120	0.768976	0.793217
165	0.777998	0.794988	0.773946	0.780980	0.791002	0.780968	0.780986	0.762012	0.792018	0.790004	0.759006	1.0218	0.780591	0.012430	0.768161	0.793021


==> figures/data/tradeoff_persize_wide.tsv <==
d	full	softmax10	softmax25	softmax50	softmax100	softmax200	uniform25	uniform100	topk25	topk100
1	0.568003	0.543499	0.545600	0.544304	0.547499	0.550204	0.545007	0.542998	0.544003	0.547802
2	0.616009	0.609000	0.611407	0.611012	0.615206	0.612292	0.599097	0.609490	0.610502	0.611498
3	0.685064	0.679977	0.680913	0.684905	0.686798	0.683609	0.684696	0.691313	0.682311	0.687815
4	0.770032	0.782402	0.786404	0.781193	0.778903	0.778804	0.782115	0.786407	0.778900	0.775903
5	0.864019	0.857204	0.860001	0.859098	0.859504	0.861701	0.859199	0.861402	0.851900	0.857097
6	0.862997	0.864813	0.867708	0.867306	0.868005	0.868412	0.866798	0.869508	0.858201	0.862196
7	0.871005	0.867815	0.868407	0.868807	0.869996	0.872408	0.867102	0.872316	0.859399	0.865799
8	0.871011	0.870915	0.868206	0.869814	0.871803	0.874208	0.869300	0.873312	0.861398	0.866700
9	0.873999	0.868209	0.868317	0.872115	0.872205	0.875702	0.870401	0.873210	0.862601	0.866408
10	0.875009	0.867912	0.869406	0.870112	0.872509	0.876197	0.868502	0.873714	0.862805	0.867321
11	0.876055	0.866510	0.867205	0.870101	0.873412	0.876708	0.868009	0.873410	0.860812	0.867713
12	0.875057	0.861908	0.864703	0.869916	0.874709	0.876707	0.866613	0.874208	0.859802	0.868507
13	0.878045	0.858305	0.863807	0.868319	0.874713	0.877412	0.864315	0.872803	0.855905	0.867812
14	0.881039	0.852504	0.861612	0.864810	0.872807	0.877720	0.861515	0.872514	0.854810	0.868409
15	0.883023	0.844211	0.860700	0.865095	0.873712	0.878519	0.858103	0.871612	0.852607	0.868608
16	0.880047	0.842216	0.857095	0.863903	0.871815	0.878815	0.857499	0.872105	0.849109	0.866699
17	0.882037	0.839795	0.853992	0.865002	0.870910	0.877613	0.856194	0.871815	0.844611	0.864404
18	0.882043	0.835408	0.850602	0.862710	0.869514	0.877011	0.852591	0.870913	0.844816	0.862004
19	0.882043	0.827911	0.845898	0.861204	0.869803	0.875804	0.849296	0.867816	0.841901	0.860403
20	0.885025	0.825012	0.841801	0.859009	0.869298	0.874710	0.845605	0.866325	0.841700	0.857206
21	0.886017	0.823512	0.840600	0.855998	0.868199	0.874606	0.844407	0.865107	0.837104	0.852196
22	0.881027	0.819917	0.840000	0.853392	0.864107	0.873507	0.842207	0.862714	0.833893	0.850003
23	0.877017	0.818507	0.839113	0.852098	0.860510	0.871705	0.839896	0.860914	0.830596	0.848302
24	0.875021	0.814795	0.839796	0.851102	0.859518	0.870206	0.836703	0.858517	0.827800	0.845602
25	0.869021	0.814400	0.837599	0.848900	0.857715	0.869006	0.832407	0.857320	0.827000	0.844098
26	0.865017	0.811019	0.834595	0.849097	0.855923	0.866310	0.831014	0.856111	0.825494	0.840901
27	0.861025	0.809214	0.832488	0.847597	0.853622	0.862221	0.831516	0.852814	0.821597	0.838805
28	0.857051	0.808611	0.831889	0.846994	0.851913	0.861618	0.831428	0.849205	0.821294	0.834900
29	0.852055	0.804908	0.829396	0.844097	0.852113	0.859818	0.829933	0.846510	0.820507	0.833512
30	0.848051	0.804411	0.827305	0.842215	0.849916	0.857813	0.826423	0.844520	0.819506	0.830116
31	0.850047	0.801807	0.825512	0.839614	0.848723	0.855311	0.826813	0.844725	0.816097	0.829213
32	0.848045	0.801105	0.825411	0.837804	0.845421	0.852717	0.823293	0.842110	0.814906	0.825417
33	0.846043	0.799422	0.823818	0.835800	0.843124	0.851106	0.820819	0.841009	0.812909	0.823118
34	0.846043	0.800115	0.823609	0.833913	0.842715	0.849118	0.819916	0.839212	0.812418	0.820914
35	0.842027	0.801404	0.821708	0.833908	0.842923	0.847619	0.817629	0.838410	0.812208	0.819817
36	0.841017	0.799605	0.818517	0.835123	0.841017	0.845020	0.817525	0.838209	0.805702	0.820612
37	0.840999	0.798706	0.818923	0.836212	0.841809	0.843921	0.815628	0.835604	0.806704	0.821415
38	0.843975	0.799214	0.818720	0.833922	0.838614	0.841205	0.815036	0.834401	0.806706	0.821201
39	0.836003	0.800118	0.815497	0.833628	0.837604	0.837614	0.811537	0.832408	0.803098	0.820405
40	0.831993	0.800913	0.814698	0.830626	0.837797	0.838406	0.809426	0.831916	0.802502	0.819395
41	0.832997	0.797908	0.813409	0.831925	0.834912	0.836314	0.806636	0.830697	0.801991	0.819494
42	0.835991	0.795114	0.813314	0.830827	0.834496	0.835405	0.804116	0.831204	0.801200	0.818990
43	0.837987	0.792722	0.812107	0.830314	0.835001	0.833015	0.804618	0.830400	0.802202	0.817692
44	0.841979	0.791626	0.811908	0.830119	0.834311	0.831612	0.805920	0.829913	0.800013	0.816696
45	0.839971	0.790326	0.808415	0.827620	0.831838	0.830917	0.805417	0.826905	0.801111	0.814981
46	0.838931	0.787730	0.810920	0.827819	0.830320	0.830609	0.803616	0.825404	0.799314	0.813191
47	0.838943	0.790216	0.809817	0.828406	0.828523	0.830613	0.801210	0.823994	0.797707	0.810504
48	0.840951	0.789111	0.810414	0.828914	0.829109	0.829919	0.799103	0.823717	0.797004	0.810604
49	0.833965	0.788111	0.809721	0.828907	0.828723	0.828423	0.798308	0.822321	0.796710	0.809005
50	0.833977	0.787801	0.810615	0.828102	0.827934	0.828820	0.796111	0.821827	0.795909	0.808715
51	0.826973	0.788314	0.807414	0.829509	0.825344	0.828415	0.794805	0.820316	0.794003	0.808814
52	0.823985	0.788209	0.807908	0.828408	0.826924	0.828920	0.794906	0.818117	0.792814	0.808923
53	0.816938	0.787113	0.807112	0.826909	0.825532	0.826806	0.793011	0.815514	0.789100	0.808818
54	0.818964	0.788115	0.805118	0.826104	0.826624	0.825513	0.792201	0.815420	0.788910	0.807815
55	0.821995	0.786110	0.805024	0.823402	0.826729	0.825209	0.792807	0.814407	0.787306	0.805725
56	0.818970	0.786891	0.805724	0.821312	0.823623	0.826013	0.791112	0.813228	0.787109	0.805713
57	0.817972	0.787489	0.805320	0.820307	0.822202	0.823916	0.789804	0.812831	0.788525	0.805802
58	0.817979	0.785108	0.805025	0.819813	0.821508	0.822828	0.790903	0.811730	0.788926	0.804820
59	0.815976	0.785220	0.806014	0.819019	0.822713	0.820820	0.789212	0.812918	0.788615	0.804620
60	0.816019	0.785212	0.806612	0.819416	0.823098	0.819719	0.789408	0.812824	0.788009	0.803725
61	0.817985	0.783920	0.806326	0.820304	0.823997	0.817022	0.790108	0.812513	0.788501	0.802519
62	0.818983	0.784599	0.806924	0.820411	0.823901	0.816800	0.790221	0.811014	0.789710	0.801317
63	0.815027	0.785301	0.805730	0.820506	0.821607	0.818105	0.789320	0.810929	0.787411	0.799510
64	0.812994	0.785407	0.805117	0.820105	0.819111	0.818615	0.789724	0.810414	0.787324	0.800007
65	0.811984	0.786904	0.806930	0.819706	0.819103	0.818226	0.788917	0.809506	0.786921	0.799916
66	0.808984	0.785808	0.805021	0.818208	0.819007	0.818323	0.790028	0.807823	0.785722	0.798718
67	0.805996	0.786410	0.806014	0.816413	0.818309	0.818426	0.789221	0.806825	0.785716	0.797121
68	0.803994	0.784107	0.804622	0.815916	0.816705	0.817023	0.787923	0.808116	0.785918	0.796117
69	0.806057	0.786105	0.803907	0.815517	0.815810	0.816112	0.787623	0.806114	0.785810	0.792136
70	0.813067	0.787199	0.802818	0.815309	0.814106	0.816913	0.785918	0.804414	0.784807	0.792231
71	0.817035	0.787805	0.801114	0.814506	0.811702	0.815922	0.785310	0.802621	0.783412	0.792728
72	0.819055	0.787813	0.801716	0.814499	0.810002	0.815819	0.785812	0.803119	0.782422	0.792229
73	0.817029	0.788108	0.802910	0.814397	0.810196	0.815119	0.786504	0.802821	0.781817	0.792126
74	0.817041	0.788018	0.801911	0.812306	0.810805	0.816112	0.786714	0.801428	0.782806	0.791228
75	0.818033	0.787918	0.803615	0.811798	0.811600	0.816621	0.786010	0.800832	0.782518	0.791131
76	0.820029	0.788915	0.804404	0.809691	0.811995	0.816432	0.785915	0.799415	0.781211	0.791534
77	0.816055	0.786918	0.802317	0.809499	0.812799	0.815425	0.785803	0.799728	0.781712	0.790424
78	0.817047	0.785919	0.803621	0.809793	0.812002	0.815935	0.785909	0.799931	0.782116	0.790322
79	0.818021	0.786113	0.801708	0.807611	0.810801	0.817428	0.786116	0.798535	0.781529	0.788227
80	0.816007	0.784912	0.800828	0.807603	0.810204	0.815225	0.785720	0.799327	0.784130	0.787813
81	0.817041	0.783323	0.801921	0.807212	0.810306	0.813623	0.784419	0.798727	0.783121	0.788009
82	0.816037	0.782827	0.800828	0.807724	0.808914	0.812119	0.785212	0.799625	0.783125	0.787501
83	0.814023	0.781224	0.801819	0.806821	0.806617	0.810626	0.785315	0.798619	0.781125	0.786209
84	0.820035	0.784917	0.801313	0.806235	0.807812	0.811423	0.784208	0.797426	0.780234	0.785512
85	0.820023	0.783514	0.800516	0.806316	0.808816	0.811119	0.785416	0.798025	0.781027	0.786719
86	0.817029	0.783513	0.800918	0.806922	0.807614	0.810220	0.784421	0.797125	0.780025	0.787115
87	0.819019	0.784721	0.799910	0.806837	0.808003	0.811427	0.782707	0.799109	0.779732	0.786821
88	0.816007	0.785820	0.800417	0.807033	0.806617	0.811038	0.781109	0.797821	0.779134	0.786524
89	0.811053	0.785824	0.799516	0.809738	0.807117	0.810538	0.780410	0.796619	0.777923	0.786423
90	0.813025	0.784636	0.798119	0.809626	0.806423	0.810339	0.778902	0.795942	0.778124	0.785826
91	0.811029	0.783925	0.798393	0.809632	0.805320	0.810332	0.777697	0.796837	0.778528	0.786126
92	0.808023	0.783312	0.798200	0.806729	0.803221	0.811932	0.777590	0.797936	0.777730	0.785928
93	0.808023	0.783808	0.797200	0.807028	0.802324	0.808732	0.777001	0.796831	0.777618	0.786426
94	0.807061	0.784304	0.797909	0.806423	0.800526	0.807227	0.778899	0.796530	0.775227	0.786525
95	0.804043	0.783407	0.799715	0.806823	0.800326	0.807925	0.779316	0.796234	0.774923	0.788022
96	0.807061	0.782311	0.800021	0.806524	0.798933	0.806321	0.779319	0.795634	0.774016	0.788134
97	0.806051	0.782121	0.800225	0.806325	0.799531	0.805832	0.779610	0.796040	0.772323	0.787338
98	0.802990	0.781115	0.800228	0.806532	0.798722	0.806435	0.779018	0.794849	0.773315	0.788128
99	0.806994	0.781608	0.800329	0.807127	0.799721	0.807539	0.778312	0.794044	0.773525	0.787230
100	0.805984	0.779615	0.798134	0.808111	0.798218	0.804835	0.777711	0.794038	0.773624	0.786629
101	0.804055	0.780627	0.799439	0.809406	0.797822	0.805636	0.776809	0.794527	0.773222	0.784032
102	0.805059	0.781124	0.799441	0.808505	0.797727	0.805834	0.776613	0.794842	0.775709	0.783329
103	0.807055	0.781623	0.797536	0.807108	0.799024	0.805928	0.776413	0.795139	0.775216	0.784039
104	0.804920	0.780913	0.796237	0.805818	0.798919	0.805122	0.774905	0.794329	0.775012	0.783626
105	0.803970	0.781520	0.796531	0.805023	0.799719	0.804818	0.774412	0.797638	0.773633	0.783921
106	0.806002	0.780521	0.795728	0.804921	0.800115	0.804929	0.773701	0.797835	0.773128	0.783327
107	0.806014	0.779031	0.793645	0.805315	0.800117	0.804328	0.774009	0.798238	0.773319	0.783921
108	0.808029	0.780231	0.794139	0.807908	0.801524	0.804332	0.772213	0.796832	0.774114	0.781715
109	0.806014	0.779732	0.793830	0.808712	0.801428	0.804934	0.772915	0.796529	0.772722	0.780819
110	0.801036	0.780228	0.794236	0.808918	0.802633	0.803738	0.773010	0.793530	0.770429	0.781632
111	0.800032	0.780734	0.793436	0.806024	0.801920	0.802833	0.773514	0.793622	0.770236	0.782119
112	0.802016	0.782232	0.793733	0.806025	0.800930	0.802829	0.772921	0.793726	0.770328	0.783527
113	0.800044	0.781724	0.794129	0.805414	0.800930	0.802422	0.772819	0.795224	0.769832	0.784119
114	0.804037	0.780122	0.793025	0.805224	0.800314	0.800923	0.772819	0.792826	0.767637	0.783920
115	0.805059	0.781122	0.792419	0.804330	0.800008	0.802817	0.772130	0.792521	0.767839	0.785019
116	0.804055	0.780134	0.792226	0.803726	0.799606	0.803323	0.772923	0.789238	0.768637	0.785320
117	0.808029	0.781344	0.790716	0.803715	0.799203	0.803231	0.774325	0.790531	0.768239	0.785334
118	0.805041	0.781331	0.790931	0.803012	0.800098	0.803446	0.773442	0.790728	0.766838	0.786115
119	0.805059	0.782636	0.791123	0.803711	0.800109	0.802234	0.772529	0.789717	0.767036	0.785316
120	0.801061	0.782019	0.789320	0.804012	0.801816	0.803034	0.771934	0.789516	0.768635	0.785915
121	0.802040	0.780424	0.789835	0.803504	0.802112	0.802523	0.772535	0.788719	0.766236	0.783823
122	0.802040	0.778826	0.789724	0.803304	0.801813	0.801832	0.771131	0.787623	0.765519	0.784215
123	0.800032	0.777537	0.788921	0.802403	0.802610	0.800936	0.772443	0.789332	0.766519	0.785816
124	0.799040	0.778039	0.788427	0.800709	0.803219	0.800724	0.774136	0.789026	0.766626	0.785811
125	0.797050	0.777139	0.787927	0.800003	0.802013	0.800728	0.772335	0.789726	0.767528	0.785702
126	0.800063	0.777246	0.787833	0.800103	0.801215	0.798827	0.771727	0.789426	0.768837	0.784715
127	0.799059	0.778646	0.787527	0.799299	0.801819	0.798922	0.773521	0.790836	0.768230	0.784709
128	0.806093	0.778143	0.788537	0.799208	0.799421	0.797431	0.772725	0.788922	0.766931	0.784307
129	0.802077	0.778640	0.787246	0.797815	0.799414	0.798622	0.773027	0.789126	0.766024	0.783611
130	0.801061	0.779434	0.786540	0.796614	0.798708	0.798117	0.774219	0.789832	0.766707	0.784608
131	0.803063	0.779829	0.786141	0.795720	0.798711	0.798328	0.773714	0.790939	0.768501	0.782413
132	0.805065	0.779928	0.785834	0.795017	0.799512	0.797921	0.774016	0.790336	0.768206	0.784114
133	0.803069	0.778734	0.784927	0.795508	0.798310	0.796814	0.773819	0.789625	0.768511	0.783218
134	0.802040	0.778443	0.783533	0.795303	0.798696	0.797619	0.773313	0.789730	0.766616	0.782616
135	0.801024	0.778943	0.783917	0.795498	0.798107	0.796917	0.773323	0.789728	0.767121	0.781519
136	0.797032	0.777554	0.782026	0.794105	0.797589	0.796033	0.773324	0.787832	0.766926	0.780616
137	0.798048	0.777948	0.784025	0.795114	0.798706	0.798237	0.773033	0.786924	0.766829	0.780415
138	0.799034	0.778155	0.782331	0.796313	0.798602	0.797729	0.770222	0.785931	0.766024	0.780213
139	0.797032	0.777738	0.781727	0.796307	0.798593	0.799231	0.771909	0.786144	0.765830	0.780310
140	0.796022	0.777952	0.781822	0.794600	0.798610	0.798530	0.772416	0.787742	0.764419	0.780412
141	0.794026	0.777249	0.780822	0.795108	0.798321	0.797532	0.770535	0.787020	0.762819	0.780419
142	0.794026	0.776939	0.781314	0.794303	0.798822	0.797228	0.769823	0.787623	0.762822	0.780415
143	0.787022	0.776343	0.782909	0.793115	0.799017	0.796935	0.769724	0.787718	0.761530	0.781021
144	0.790028	0.775943	0.783124	0.792517	0.797419	0.796946	0.768932	0.787109	0.761221	0.779718
145	0.786036	0.774628	0.783917	0.793520	0.796415	0.795839	0.767924	0.787018	0.759020	0.778814
146	0.794062	0.774434	0.783722	0.794318	0.796224	0.797220	0.767029	0.786727	0.757130	0.780525
147	0.791044	0.774734	0.782728	0.794221	0.794222	0.796916	0.765528	0.785214	0.756522	0.778906
148	0.791014	0.773939	0.782629	0.793416	0.794918	0.795629	0.766419	0.785624	0.756218	0.777417
149	0.789000	0.771238	0.783236	0.793123	0.793919	0.795128	0.764923	0.784834	0.756127	0.776716
150	0.789018	0.770022	0.783332	0.793216	0.793612	0.794931	0.762611	0.783038	0.755327	0.777102
151	0.788020	0.769731	0.784328	0.792223	0.793727	0.793333	0.761909	0.783221	0.753028	0.775816
152	0.784996	0.770128	0.783223	0.790621	0.794032	0.792235	0.759908	0.784537	0.752626	0.774418
153	0.787022	0.770227	0.782725	0.790017	0.792522	0.791632	0.761206	0.783931	0.753022	0.774208
154	0.788008	0.769919	0.782323	0.790219	0.792529	0.791324	0.760406	0.781431	0.751124	0.772513
155	0.791026	0.768815	0.781721	0.788528	0.793330	0.792028	0.760207	0.782135	0.749521	0.771712
156	0.791008	0.767816	0.780616	0.786831	0.791630	0.790432	0.760216	0.781442	0.748229	0.771611
157	0.794008	0.767619	0.779918	0.787121	0.791642	0.791143	0.758509	0.781029	0.747129	0.770317
158	0.792992	0.766232	0.779619	0.785720	0.791434	0.791144	0.757811	0.780629	0.746540	0.769026
159	0.793016	0.766426	0.777733	0.783513	0.791730	0.790238	0.756608	0.779334	0.744329	0.767426
160	0.793004	0.763927	0.775329	0.781631	0.790927	0.790345	0.753011	0.777931	0.741834	0.766723
161	0.790972	0.762632	0.773423	0.780934	0.790435	0.790338	0.750420	0.777829	0.740736	0.765712
162	0.783998	0.761839	0.771126	0.779424	0.788737	0.789747	0.747707	0.777730	0.738331	0.764113
163	0.780986	0.757828	0.769930	0.777928	0.787237	0.788649	0.745813	0.774635	0.736214	0.762518
164	0.778978	0.751035	0.767434	0.776128	0.786136	0.786443	0.741523	0.772525	0.732825	0.760817
165	0.777998	0.742842	0.764827	0.770910	0.784534	0.783534	0.738027	0.771812	0.728031	0.757714


==> figures/data/tradeoff_slices_agg.tsv <==
sampler	y	d	n	mean_crit	std_crit	mean_acc	mean_evals	mean_exd
softmax	10	20	10	0.825011700	0.015877107	0.782300	7412.0	127166.2
softmax	25	20	10	0.841801500	0.016781581	0.796600	5173.6	72943.2
softmax	50	20	10	0.859009200	0.012236315	0.808600	5097.6	65309.4
softmax	100	20	10	0.869298200	0.014194539	0.823500	6472.4	79558.4
softmax	200	20	10	0.874710200	0.006971801	0.837400	9657.1	118239.6
topk	25	20	10	0.841700500	0.023040921	0.793600	8143.3	154515.4
topk	100	20	10	0.857206200	0.014332876	0.809900	5870.0	66481.4
uniform	25	20	10	0.845604800	0.012538293	0.804700	8593.4	174144.3
uniform	100	20	10	0.866324600	0.011032733	0.821500	8203.3	93083.8
softmax	10	100	10	0.779615300	0.014020256	0.631800	58898.0	3849749.2
softmax	25	100	10	0.798134300	0.011477044	0.639800	47422.1	2971975.9
softmax	50	100	10	0.808110700	0.011700190	0.636000	48850.3	3138846.0
softmax	100	100	10	0.798218400	0.013540932	0.650300	44616.0	2511127.2
softmax	200	100	10	0.804835000	0.010611828	0.642600	59052.9	3316911.4
topk	25	100	10	0.773623600	0.013236468	0.617200	47159.4	3024583.7
topk	100	100	10	0.786628900	0.013693986	0.628300	42924.2	2508555.2
uniform	25	100	10	0.777711200	0.013619414	0.640000	47006.0	2967911.9
uniform	100	100	10	0.794037600	0.010614330	0.642400	47474.0	2649170.2

